NGC 2992: The interplay between the multiphase disk, wind and radio bubbles

We present an analysis of the gas kinematics in NGC 2992, based on VLT/MUSE, ALMA and VLA data, aimed at characterising the disk, the wind and their interplay in the cold molecular and warm ionised phases. CO(2-1) and H$\rm \alpha~$ arise from a multiphase disk with inclination 80 deg and radii 1.5 and 1.8 kpc, respectively. We find that the velocity dispersion of the cold molecular phase is consistent with that of star forming galaxies at the same redshift, except in the inner 600 pc region, and in the region between the cone walls and the disk. This suggests that a disk-wind interaction locally boosts the gas turbulence. We detect a clumpy ionised wind distributed in two wide opening angle ionisation cones reaching scales of 7 kpc. The [O III] wind expands with velocity exceeding -1000 km/s in the inner 600 pc, a factor of 5 larger than the previously reported wind velocity. Based on spatially resolved electron density and ionisation parameter maps, we infer an ionised outflow mass of $M_{\rm of,ion} = (3.2 \pm 0.3) \times \, 10^7 \, M_{\odot}$, and a total ionised outflow rate of $\dot M_{\rm of,ion}=13.5\pm1$ \sfr. We detected clumps of cold molecular gas located above and below the disk reaching maximum projected distances and velocities of 1.7 kpc and 200 km/s, respectively. On these scales, the wind is multiphase, with a fast ionised component and a slower molecular one, and a total mass of $M_{\rm of, ion+mol}= 5.8 \times 10^7 \, M_{\odot}$, of which the molecular component carries the bulk of the mass. The dusty molecular outflowing clumps and the turbulent ionised gas are located at the edges of the radio bubbles, suggesting that the bubbles interact with the surrounding medium through shocks. We detect a dust reservoir co-spatial with the molecular disk, with a cold dust mass $M_{\rm dust} = (4.04 \pm 0.03) \times \, 10^{6} \, M_{\odot}$.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

